MDArena: Evaluating Coding Agents on Realistic Molecular Dynamics Workflows

Accelerating scientific discovery is among the most consequential applications of AI, and computational biomolecular simulation stands out as a particularly promising target within this broader effort. Coding agents promise to automate significant portions of this workflow, yet their reliability on realistic molecular dynamics (MD) tasks remains poorly characterized. To address this issue, we introduce MDArena, a benchmark of 50 containerized tasks drawn from active biomolecular simulation projects, spanning 29 molecular systems and 14 broad research protocols, including trajectory analysis, complex system preparation, free-energy protocols, and enhanced sampling. We evaluate six model/harness configurations spanning Codex and OpenCode. Among the evaluated configurations, Codex GPT-5.5 at extra-high reasoning effort performs best, reaching 24/50 Strict-Pass@1 successes (48%), followed by Codex GPT-5.5 Medium with 21/50, and OpenCode Gemini Flash 3.5 with 20/50. Average correctness and process rewards are substantially higher than strict success rates across all configurations, indicating that agents frequently make meaningful partial progress but fail on the fine-grained details required for reproducible scientific workflows. Hard tasks remain largely unsolved, particularly membrane-protein system preparation and alchemical free-energy setup, both unsolved or near-unsolved by every evaluated configuration. MDArena thus exposes a substantial gap between the usefulness of coding agents as supervised assistants and their reliability as autonomous MD researchers, while providing a reproducible and extensible platform for tracking progress toward closing it.

==> methods_task_table.csv <==
broad_method,tasks,notes
"System preparation / model building","01_similes2sim; 07_tyk2_equil; 09_holo2apo; 11_amb2gmx_em; 13_altloc_clean; 23_a2ar_membrane_equilibration; 25_mglu5_membrane_setup; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup; 29_pept2_beta_lactam_membrane_setup","Build, clean, convert, or assemble simulation-ready systems"
"Ligand / residue parameterization","16_gaff_param; 24_ligand_parameterization_smirnoff_openfe; 25_mglu5_membrane_setup; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup; 29_pept2_beta_lactam_membrane_setup; 47_d2p_residue_parameterization","Small-molecule or non-standard residue parameter generation"
"Topology / force-field editing","15_grompp_tcoup; 18_scale_charge; 42_expanded_ensemble_mdp; 46_meng_dmk_ff_patch","Modify, debug, or convert topology/MDP/force-field inputs"
"Trajectory analysis","04_traj_ana_dist; 05_traj_ana_hbonds; 06_traj_ana_rotamers; 10_traj_ana_mg_coord; 14_traj_ana_lig_rmsd; 17_prolif_int; 19_traj_ana_open; 31_traj_ana_na_conductance_6nq0; 40_traj_ana_meng_sam_rmsd; 44_traj_ana_atp8b_rmsd; 45_atp8b_insertion_depth; 50_glycoinsulin_beta_sheet_propensity","Extract structural, interaction, RMSD, conductance, or conformational metrics from trajectories"
"Structure analysis / validation","03_id_bp_resid; 08_clash_check; 12_xtal_waters; 21_water_transfer_ox2r; 49_slco2a1_physical_validation","Analyze, validate, or augment static/ensemble structural data"
"Collective-variable analysis / PCA","22_traj_ana_pept2_pca_cv_suitability; 28_traj_ana_pept2_pca_plumed_setup","Assess or construct PCA/collective-variable descriptions"
"Umbrella sampling setup","28_traj_ana_pept2_pca_plumed_setup; 30_cam_umbrella_pore_6nq0","Prepare restrained sampling windows or PLUMED/GROMACS umbrella inputs"
"FEP / alchemical free-energy setup","20_fep_abfe_dhdl_analysis; 32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar; 39_fep_gmx_d3_abfe","Plan, build, or analyze RBFE/ABFE/alchemical free-energy workflows"
"Boresch restraints","39_fep_gmx_d3_abfe","Select and parameterize binding restraints for ABFE"
"Expanded ensemble / Wang-Landau","42_expanded_ensemble_mdp; 43_cb7_10_weight_updating_ee","Prepare or adapt expanded-ensemble simulations"
"REXEE","41_rexee_argon_hydration_setup","Replica exchange of expanded ensembles"
"Alchemical metadynamics","48_cb7_10_alchemical_metadynamics","Couple alchemical and structural CVs for metadynamics"
"QM / quantum chemistry setup","38_pept2_qm_cluster_orca","Build QM cluster and quantum chemistry input files"
"Simulation compatibility / sanity checks","02_conc_diff_sys_traj; 08_clash_check; 15_grompp_tcoup; 49_slco2a1_physical_validation","Detect invalid trajectory combinations, bad structures, bad inputs, or questionable simulation behavior"


==> packages_task_table.csv <==
package_or_tool,tasks,notes
"GROMACS / gmx","01_similes2sim; 02_conc_diff_sys_traj; 07_tyk2_equil; 09_holo2apo; 11_amb2gmx_em; 15_grompp_tcoup; 16_gaff_param; 18_scale_charge; 23_a2ar_membrane_equilibration; 25_mglu5_membrane_setup; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup; 29_pept2_beta_lactam_membrane_setup; 30_cam_umbrella_pore_6nq0; 31_traj_ana_na_conductance_6nq0; 39_fep_gmx_d3_abfe; 41_rexee_argon_hydration_setup; 42_expanded_ensemble_mdp; 43_cb7_10_weight_updating_ee; 46_meng_dmk_ff_patch; 47_d2p_residue_parameterization; 48_cb7_10_alchemical_metadynamics; 49_slco2a1_physical_validation","Core MD engine and topology/trajectory tooling"
"MDAnalysis","05_traj_ana_hbonds; 12_xtal_waters; 14_traj_ana_lig_rmsd; 21_water_transfer_ox2r; 26_d3_receptor_membrane_setup; 30_cam_umbrella_pore_6nq0; 37_fep_openfe_abfe_a2ar; 38_pept2_qm_cluster_orca; 39_fep_gmx_d3_abfe; 44_traj_ana_atp8b_rmsd; 50_glycoinsulin_beta_sheet_propensity","Trajectory and structure analysis"
"OpenFE","32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","RBFE/ABFE network and transformation setup"
"OpenFF Toolkit / SMIRNOFF workflow","24_ligand_parameterization_smirnoff_openfe; 25_mglu5_membrane_setup; 32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","Ligand parameterization and OpenFE ligand handling"
"OpenMM","23_a2ar_membrane_equilibration; 24_ligand_parameterization_smirnoff_openfe; 25_mglu5_membrane_setup; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup; 32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","OpenFF/OpenFE/PDBFixer workflows"
"openmmforcefields","24_ligand_parameterization_smirnoff_openfe; 25_mglu5_membrane_setup","SMIRNOFF template generation for OpenMM/OpenFF parameterization"
"openmmtools","32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","OpenFE alchemical protocol dependency"
"AmberTools","24_ligand_parameterization_smirnoff_openfe; 25_mglu5_membrane_setup; 32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","Charge generation and ligand-prep support"
"ACPYPE","16_gaff_param; 23_a2ar_membrane_equilibration; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup; 29_pept2_beta_lactam_membrane_setup","GAFF/GAFF2 ligand topology generation"
"Open Babel","23_a2ar_membrane_equilibration; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup; 29_pept2_beta_lactam_membrane_setup","Ligand protonation/conversion before ACPYPE"
"ParmEd","24_ligand_parameterization_smirnoff_openfe; 25_mglu5_membrane_setup; 32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","Topology conversion/export"
"RDKit","32_fep_openfe_rbfe_dhodh; 33_fep_openfe_rbfe_d3; 34_fep_openfe_rbfe_def_ox2_s1; 35_fep_openfe_abfe_d3; 36_fep_openfe_abfe_mglu5r; 37_fep_openfe_abfe_a2ar","Ligand preparation, atom mapping, and cheminformatics"
"PDBFixer","23_a2ar_membrane_equilibration; 25_mglu5_membrane_setup; 26_d3_receptor_membrane_setup; 27_a2ar_6gt3_md_setup","Protein preparation and missing atom repair"
"PLUMED","22_traj_ana_pept2_pca_cv_suitability; 28_traj_ana_pept2_pca_plumed_setup; 48_cb7_10_alchemical_metadynamics","Collective variables and enhanced sampling"
"ORCA","38_pept2_qm_cluster_orca","QM input generation and quantum chemistry execution"
"alchemlyb","20_fep_abfe_dhdl_analysis","ABFE dhdl analysis"
"physical_validation","49_slco2a1_physical_validation","Ensemble and kinetic-energy validation"
"MDRestraintsGenerator","39_fep_gmx_d3_abfe","Boresch restraint setup"
"ensemble_md","41_rexee_argon_hydration_setup","REXEE workflow support"
"MPI / OpenMPI / mpi4py","38_pept2_qm_cluster_orca; 41_rexee_argon_hydration_setup","Parallel execution support"
"NumPy","Many tasks","General numerical support library used by several solutions"
"Matplotlib","50_glycoinsulin_beta_sheet_propensity","Ramachandran/beta-region boundary helper"


==> systems_task_table.csv <==
system,tasks,notes
"Generic solvated ligand from SMILES","01_similes2sim","Ligand-only setup from a SMILES string"
"Chignolin","02_conc_diff_sys_traj","One of the incompatible trajectory systems"
"T4 lysozyme","02_conc_diff_sys_traj","One of the incompatible trajectory systems"
"Adenosine A2A receptor / A2AR","03_id_bp_resid; 20_fep_abfe_dhdl_analysis; 23_a2ar_membrane_equilibration; 27_a2ar_6gt3_md_setup; 37_fep_openfe_abfe_a2ar","Includes 3PWH, 4EIY, and 6GT3/AZD4635 A2AR variants"
"Unspecified residue-distance trajectory system","04_traj_ana_dist","Task prompt does not name the biological system"
"Unspecified protein-ligand H-bond trajectory","05_traj_ana_hbonds","Task prompt does not name the biological system"
"p38 alpha","06_traj_ana_rotamers","THR106 rotamer trajectory analysis"
"TYK2","07_tyk2_equil; 08_clash_check","Protein-only equilibration and complex clash checking"
"mGlu5 receptor","09_holo2apo; 25_mglu5_membrane_setup; 36_fep_openfe_abfe_mglu5r","Includes holo-to-apo conversion, membrane setup, and ABFE setup"
"Isocitrate lyase / ICL family","10_traj_ana_mg_coord; 12_xtal_waters; 17_prolif_int","Includes ICL1/ICL2-related analysis tasks"
"Glycosylated insulin / glycoinsulin","11_amb2gmx_em; 50_glycoinsulin_beta_sheet_propensity","AMBER-to-GROMACS conversion and beta-sheet propensity analysis"
"Oxymyoglobin","13_altloc_clean","Alternate-location cleanup"
"SLCO2A1","14_traj_ana_lig_rmsd; 49_slco2a1_physical_validation","Includes ligand ZLK RMSD and physical-validation trajectory tasks"
"Generic GROMACS protein system","15_grompp_tcoup","Temperature-coupling debugging task"
"Ala-Phe ligand","16_gaff_param","GAFF ligand parameterization"
"Water-decane ion topology","18_scale_charge","Ion charge-scaling topology task"
"TPC2 membrane protein","19_traj_ana_open","Most-open-frame trajectory extraction"
"OX2R receptor","21_water_transfer_ox2r; 34_fep_openfe_rbfe_def_ox2_s1","Crystallographic water transfer and RBFE planning"
"PepT2 / beta-lactam systems","22_traj_ana_pept2_pca_cv_suitability; 28_traj_ana_pept2_pca_plumed_setup; 29_pept2_beta_lactam_membrane_setup; 38_pept2_qm_cluster_orca","Includes PepT2 PCA, membrane setup, and QM-cluster tasks"
"Generic SMIRNOFF/OpenFF ligand parameterization","24_ligand_parameterization_smirnoff_openfe","Ligand SDF parameterization workflow"
"Dopamine D3 receptor","26_d3_receptor_membrane_setup; 33_fep_openfe_rbfe_d3; 35_fep_openfe_abfe_d3; 39_fep_gmx_d3_abfe","Membrane setup, OpenFE RBFE/ABFE, and GROMACS ABFE/HREX"
"6NQ0 pore / ion-conductance system","30_cam_umbrella_pore_6nq0; 31_traj_ana_na_conductance_6nq0","Umbrella sampling and sodium conductance"
"DHODH","32_fep_openfe_rbfe_dhodh","OpenFE RBFE network planning"
"MenG membrane/SAM system","40_traj_ana_meng_sam_rmsd; 46_meng_dmk_ff_patch","SAM RMSD and CHARMM/GROMACS topology patching"
"Argon hydration","41_rexee_argon_hydration_setup","REXEE alchemical hydration setup"
"Generic expanded-ensemble MDP system","42_expanded_ensemble_mdp","Wang-Landau to fixed-weight MDP conversion"
"CB7-10 host-guest complex","43_cb7_10_weight_updating_ee; 48_cb7_10_alchemical_metadynamics","Expanded-ensemble and alchemical metadynamics tasks"
"ATP8B1-CDC50A membrane complex","44_traj_ana_atp8b_rmsd; 45_atp8b_insertion_depth","RMSD and membrane insertion-depth analyses"
"Dianionic phosphoaspartate / D2P pentapeptide","47_d2p_residue_parameterization","Non-standard residue parameterization and peptide equilibration"


==> task_metadata.csv <==
task,packages,system_tags,method_tags
01_similes2sim,GROMACS / gmx,Generic solvated ligand from SMILES,System preparation / model building
02_conc_diff_sys_traj,GROMACS / gmx,Chignolin; T4 lysozyme,Simulation compatibility / sanity checks
03_id_bp_resid,,Adenosine A2A receptor / A2AR,Structure analysis / validation
04_traj_ana_dist,,Unspecified residue-distance trajectory system,Trajectory analysis
05_traj_ana_hbonds,MDAnalysis,Unspecified protein-ligand H-bond trajectory,Trajectory analysis
06_traj_ana_rotamers,,p38 alpha,Trajectory analysis
07_tyk2_equil,GROMACS / gmx,TYK2,System preparation / model building
08_clash_check,,TYK2,Structure analysis / validation; Simulation compatibility / sanity checks
09_holo2apo,GROMACS / gmx,mGlu5 receptor,System preparation / model building
10_traj_ana_mg_coord,,Isocitrate lyase / ICL family,Trajectory analysis
11_amb2gmx_em,GROMACS / gmx,Glycosylated insulin / glycoinsulin,System preparation / model building
12_xtal_waters,MDAnalysis,Isocitrate lyase / ICL family,Structure analysis / validation
13_altloc_clean,,Oxymyoglobin,System preparation / model building
14_traj_ana_lig_rmsd,MDAnalysis,SLCO2A1,Trajectory analysis
15_grompp_tcoup,GROMACS / gmx,Generic GROMACS protein system,Topology / force-field editing; Simulation compatibility / sanity checks
16_gaff_param,GROMACS / gmx; ACPYPE,Ala-Phe ligand,Ligand / residue parameterization
17_prolif_int,,Isocitrate lyase / ICL family,Trajectory analysis
18_scale_charge,GROMACS / gmx,Water-decane ion topology,Topology / force-field editing
19_traj_ana_open,,TPC2 membrane protein,Trajectory analysis
20_fep_abfe_dhdl_analysis,alchemlyb,Adenosine A2A receptor / A2AR,FEP / alchemical free-energy setup
21_water_transfer_ox2r,MDAnalysis,OX2R receptor,Structure analysis / validation
22_traj_ana_pept2_pca_cv_suitability,PLUMED,PepT2 / beta-lactam systems,Collective-variable analysis / PCA
23_a2ar_membrane_equilibration,GROMACS / gmx; OpenMM; ACPYPE; Open Babel; PDBFixer,Adenosine A2A receptor / A2AR,System preparation / model building
24_ligand_parameterization_smirnoff_openfe,OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmforcefields; AmberTools; ParmEd,Generic SMIRNOFF/OpenFF ligand parameterization,Ligand / residue parameterization
25_mglu5_membrane_setup,GROMACS / gmx; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmforcefields; AmberTools; ParmEd; PDBFixer,mGlu5 receptor,System preparation / model building; Ligand / residue parameterization
26_d3_receptor_membrane_setup,GROMACS / gmx; MDAnalysis; OpenMM; ACPYPE; Open Babel; PDBFixer,Dopamine D3 receptor,System preparation / model building; Ligand / residue parameterization
27_a2ar_6gt3_md_setup,GROMACS / gmx; OpenMM; ACPYPE; Open Babel; PDBFixer,Adenosine A2A receptor / A2AR,System preparation / model building; Ligand / residue parameterization
28_traj_ana_pept2_pca_plumed_setup,PLUMED,PepT2 / beta-lactam systems,Collective-variable analysis / PCA; Umbrella sampling setup
29_pept2_beta_lactam_membrane_setup,GROMACS / gmx; ACPYPE; Open Babel,PepT2 / beta-lactam systems,System preparation / model building; Ligand / residue parameterization
30_cam_umbrella_pore_6nq0,GROMACS / gmx; MDAnalysis,6NQ0 pore / ion-conductance system,Umbrella sampling setup
31_traj_ana_na_conductance_6nq0,GROMACS / gmx,6NQ0 pore / ion-conductance system,Trajectory analysis
32_fep_openfe_rbfe_dhodh,OpenFE; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmtools; AmberTools; ParmEd; RDKit,DHODH,FEP / alchemical free-energy setup
33_fep_openfe_rbfe_d3,OpenFE; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmtools; AmberTools; ParmEd; RDKit,Dopamine D3 receptor,FEP / alchemical free-energy setup
34_fep_openfe_rbfe_def_ox2_s1,OpenFE; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmtools; AmberTools; ParmEd; RDKit,OX2R receptor,FEP / alchemical free-energy setup
35_fep_openfe_abfe_d3,OpenFE; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmtools; AmberTools; ParmEd; RDKit,Dopamine D3 receptor,FEP / alchemical free-energy setup
36_fep_openfe_abfe_mglu5r,OpenFE; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmtools; AmberTools; ParmEd; RDKit,mGlu5 receptor,FEP / alchemical free-energy setup
37_fep_openfe_abfe_a2ar,MDAnalysis; OpenFE; OpenFF Toolkit / SMIRNOFF workflow; OpenMM; openmmtools; AmberTools; ParmEd; RDKit,Adenosine A2A receptor / A2AR,FEP / alchemical free-energy setup
38_pept2_qm_cluster_orca,MDAnalysis; ORCA; MPI / OpenMPI / mpi4py,PepT2 / beta-lactam systems,QM / quantum chemistry setup
39_fep_gmx_d3_abfe,GROMACS / gmx; MDAnalysis; MDRestraintsGenerator,Dopamine D3 receptor,FEP / alchemical free-energy setup; Boresch restraints
40_traj_ana_meng_sam_rmsd,,MenG membrane/SAM system,Trajectory analysis
41_rexee_argon_hydration_setup,GROMACS / gmx; ensemble_md; MPI / OpenMPI / mpi4py,Argon hydration,REXEE
42_expanded_ensemble_mdp,GROMACS / gmx,Generic expanded-ensemble MDP system,Topology / force-field editing; Expanded ensemble / Wang-Landau
43_cb7_10_weight_updating_ee,GROMACS / gmx,CB7-10 host-guest complex,Expanded ensemble / Wang-Landau
44_traj_ana_atp8b_rmsd,MDAnalysis,ATP8B1-CDC50A membrane complex,Trajectory analysis
45_atp8b_insertion_depth,,ATP8B1-CDC50A membrane complex,Trajectory analysis
46_meng_dmk_ff_patch,GROMACS / gmx,MenG membrane/SAM system,Topology / force-field editing
47_d2p_residue_parameterization,GROMACS / gmx,Dianionic phosphoaspartate / D2P pentapeptide,Ligand / residue parameterization
48_cb7_10_alchemical_metadynamics,GROMACS / gmx; PLUMED,CB7-10 host-guest complex,Alchemical metadynamics
49_slco2a1_physical_validation,GROMACS / gmx; physical_validation,SLCO2A1,Structure analysis / validation; Simulation compatibility / sanity checks
50_glycoinsulin_beta_sheet_propensity,MDAnalysis; Matplotlib,Glycosylated insulin / glycoinsulin,Trajectory analysis

